Relating Piecewise Linear Kolmogorov Arnold Networks to ReLU Networks

Kolmogorov-Arnold Networks are a new family of neural network architectures which holds promise for overcoming the curse of dimensionality and has interpretability benefits (arXiv:2404.19756). In this paper, we explore the connection between Kolmogorov Arnold Networks (KANs) with piecewise linear (univariate real) functions and ReLU networks. We provide completely explicit constructions to convert a piecewise linear KAN into a ReLU network and vice versa.

==> ideas.txt <==
Remark: a parameter in the KAN affects multiple regions in the input partition. 
On the other hand, perturbing ReLU parameters can have a local effect - which may explain why training is harder in KANs. 

For a given KAN, can we find another KAN' that is in the image of the transformation ReLU $\rightarrow$ KAN? 
If so we might be able to compress a KAN back into a ReLU.

KAN[n,l] vs ReLU[n,l]

==> todo.txt <==
/ Stress the importance of the global decomposition algorithm [DELAY until after we have completed the doc]

Done:
/ Cite: Universal Approximation theorem (distinguish that it is NOT what we are doing) 
/ SHAP articulation: when is it true that the local linear model is equal to SHAP? (Stress that this is an independent contribution) 
/ Reduce computation by adding triplets
/ Bounded verification, framework and 


Discuss
/ Talk about computation reduction via Triplets, refer to appendix [Done]
/ Talk about computation reduction via Bounded regions  [Done]
/ Rewrite Interpretability introduction a little
/ Talk about bounded verification as an important aspect of the decomposition (global decomposition)
/ Refer to appendix for SHAP values

/ Mattia Sunday night
/ Submit a first version to OpenReview

/ Nandi can fix labels Monday night
/ FIX LABELS :: We are not allowed to use HyperRef, Consider adding Sections manually?


===== 

/ We’ve added a local decomposition module on a bounded region - which is more efficient and has applications in verification. (Small new part)
/ We’ve reduced the computation time through checking triplets (appendix) 
/ We’ve added a theoretical analysis of how SHAP values intersect with our research. (Appendix)
